Embedding phylogenetic trees in networks of low treewidth

Given a rooted, binary phylogenetic network and a rooted, binary phylogenetic tree, can the tree be embedded into the network? This problem, called \textsc{Tree Containment}, arises when validating networks constructed by phylogenetic inference methods.We present the first algorithm for (rooted) \textsc{Tree Containment} using the treewidth $t$ of the input network $N$ as parameter, showing that the problem can be solved in $2^{O(t^2)}\cdot|N|$ time and space.

==> TODOlist.txt <==
Some todos 



open questions:

1. examples for: 3 trees but HN > #leaves ?

Conjecture related to this: for 3 caterpillars, there exists an opitmal network N such that the backbones of the caterpillars all take the same path through N.
(And so in particular, no backone will pass through a reticulation of N).
(Backbone defined as the path derived from a caterpillar by deleting the leaves and incident edges).

If the claim is true, that imposes quite a lot of restrictions can be 'shared', and might allow is to construct an example where we can prove HN > #leaves.

Proof sketch for the conjecture:
We first need to do some 'tidying up' on the network.
Want to ensure that if the parent vertices of leaf x in each tree are mapped to t different places in N, then the paths from those t places to x should involve t-1 reticulations. This is one of the muddier points at the moment. There are a couple of examples on explaineverything where the parent edge of x in one tree uses a path that is also used by the backbones of two other trees; these instances can be tidied up so that all three parents of x occur in the same place. But not certain that this is the only possibility that needs adressing.

But assuming it works, after tidying up, we now have that for each leaf x, if the three parents of x are mapped to x different places, then there are t-1 reticulations in N where these parent edges meet.
We now claim that N has at least |X_2| + 2|X_3| reticulations, where X_t is the set of leaves x for which the three parents of x are mapped to t locations.
To see this: charge a reticulation r to a leaf x if each of input arcs of r is used by a parent edge of x. 
For a leaf in X_t, t-1 such reticulations will be charged to x. Moreover a reticulation r cannot be charged to two leaves x and y, as this would imply that four edges from the input trees enter r, and two of these edges would have to be from the same input tree.
Thus the number of reticulations that get charged in this way is at least 0|X_1| + 1|X_2| + 2|X_3|.

Now we construct a new network N' with at most  1|X_2| + 2|X_3| reticulations, in which the backbones of all caterpillars take the same path. To do this: cut away all parts of N, except for the places where at least two backbones share an edge of N. This gives us some number of 'segments'. As each segment contains backbone edges from two input trees, any pair of segments contains backbone edges from the same input tree. Thus we can get a total linear ordering on these segments. Add edges between the segments to join them up according to this order. Then add the leaves, in the following way. Attach leaves of X1 to the same place in each segment they were attached previously. Leaves of X_2 have two parents mapped to the same place in a preserved segment. Attach such a leaf to this location, then add a reticulation to attach the leaf to whatever position the other tree requires.
Finally, for leaves in X_3 we can add two reticulations and edges attaching them to the three different places the leaf requires.







2. Show 'unwanted behaviour' can be removed if HN < #leaves ?

3. HN W[1]-hard wrt. treewidth? (for t sufficiently large)


4. compute (approximate) tree-decompositions that do not show unwanted behavior (that is, compute TDs that cover in different bags the parts "that end up together" in the solution)

5. scanwidth:
  - can we make the tree containment algorithm more practical
  - is network containment still hard wrt. scanwidth?




Unwanted behaviour: for an optimal network, for some bag in the network, the embedding of the 'past' has overlaps with the embedding of the future, where the future stuff does not go via the present? Todo make more precise
"Embedding(present) does not form a cut set in N for optimal (N, emb)?"
